Beyond binarity in A stars II. Disentangling the four stars in the vicinity of the triple HIP 87813 within the quintuple system HJ2814

A-stars are the progenitors of about half of the white dwarfs (WDs) that currently exist. The connection between the multiplicity of A-stars and that of WDs is not known and both multiplicities are still poorly explored. We are in the process of obtaining tight constraints on a sample of 108 southern A-type stars that are part of the nearby VAST sample \citep{DeRosa14} by conducting near-infrared interferometric follow-up observations to the (twenty) stars among them which have large $Gaia$-$Hipparcos$ accelerations. In this paper, we combine spectroscopy, adaptive optics imaging, NIR interferometry and $Gaia$-$Hipparcos$ astrometry in order to disentangle the stars in the complicated HIP 87813 = HJ2814A system. We show that (i) a previously discovered faint star that is separated by 2" from the A star is actually a background source; (ii) the $Gaia$-$Hipparcos$ acceleration is caused by a newly discovered $0.74 M_{\odot}$ star that was missed in previous AO images and we solve for its $P \approx 60 \text{ yrs}$ astrometric orbit; (iii) by combining previously obtained spectra we show that the A star has a very close $0.85 M_{\odot}$ companion on a 13.4-day period orbit. The radial velocity curve combined with NIR interferometry constrains its orbit allowing Kozai-Lidov oscillations in the hierarchical triple to be ruled out. The system HJ2814 is one of only about fifteen known 5+ systems with an A star primary, and will result in a system of between two to five bound WDs within around a Hubble time.

==> notes.txt <==
ROSAT 
Position Sensitive Proportional Counter (PSPC)
- used in ROSAT All-sky survey (RASS) 
- FOV: 7000 arcmin^2
- 0.1-2.4 keV
- 12" spatial resolution (FWHM)
- positional uncertainty ~6" (systematic) 
- channels 11-41 (0.1-0.4 keV)
- channels 52-90 (0.5-0.9 keV)
- channels 91-201 (0.9-2.0 keV) 

High (angular) Resolution Imager (HRI)
- FOV: 38 arcmin^2 
- 0.1-2.4 keV 
- 2" spatial resolution (FWHM)
- no energy resolution 

ROSAT Bright Point Source Catalogue 
https://vizier.cds.unistra.fr/viz-bin/VizieR?-source=IX/10A

ROSAT Faint Point Source Catalogue 
https://vizier.cds.unistra.fr/viz-bin/VizieR?-source=IX/29

Second ROSAT all-sky survey (2RXS) source catalog 
https://vizier.cds.unistra.fr/viz-bin/VizieR?-source=J/A+A/588/A103

ROSAT Source Catalogue of pointed observations with PSPC 
https://heasarc.gsfc.nasa.gov/db-perl/W3Browse/w3table.pl?tablehead=name%3Drospspctotal&Action=More+Options

ROSAT Source Catalogue of pointed observations with HRI 
https://heasarc.gsfc.nasa.gov/db-perl/W3Browse/w3table.pl?tablehead=name%3Droshri&Action=More+Options

ROSAT X-ray emission from A stars:
https://vizier.cds.unistra.fr/viz-bin/VizieR?-source=J/A+A/475/677

Catalogue of ROSAT white dwarfs:
https://vizier.cfa.harvard.edu/viz-bin/VizieR?-source=J/A%2BA/316/147



